Compactness of Semicommutators of Toeplitz operators -- a Characterization

Let $T_{f}$ denote the Toeplitz operator on the Hardy space $H^{2}(\mathbb{T})$ and let $T_{n}(f)$ be the corresponding $n \times n$ Toeplitz matrix. In this paper, we characterize the compactness of the operators $T_{|f|^{2}}-T_{f}T_{\overline{f}}$ and $T_{|\tilde{f}|^{2}}-T_{\tilde{f}}T_{\overline{\tilde{f}}},$ where $\tilde{f}(z)=f(z^{-1}),$ in terms of the convergence of the sequence $\{T_{n}(|f|^{2})-T_{n}(f)T_{n}(\overline{f})\}$ in the sense of singular value clustering. Hence we obtain a method to check the compactness of semicommutators of Toeplitz operators using the matrices obtained from the Fourier coefficients of the symbol function (Toeplitz matrices). The function space $VMO \cap L^{\infty}(\mathbb{T})$ is the largest $C^{*}$-subalgebra of $L^{\infty}(\mathbb{T})$ with the property that whenever $f,g \in VMO \cap L^{\infty}(\mathbb{T})$, $T_{fg}-T_{f}T_{g}$ is compact. In this article, we obtain a characterization of $VMO \cap L^{\infty}(\mathbb{T})$ in terms of the convergence of $\{T_{n}(fg)-T_{n}(f)T_{n}(g)\}$ in the sense of singular value clustering. To be precise, $VMO \cap L^{\infty}(\mathbb{T})$ is the largest $C^{*}$-subalgebra of $L^{\infty}(\mathbb{T})$ with the property that whenever $f,g \in VMO \cap L^{\infty}(\mathbb{T})$, $\{T_{n}(fg)-T_{n}(f)T_{n}(g)\}$ converges in the sense of singular value clustering.

==> manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty


